Exploiting Depth Information for Wildlife Monitoring

Camera traps are a proven tool in biology and specifically biodiversity research. However, camera traps including depth estimation are not widely deployed, despite providing valuable context about the scene and facilitating the automation of previously laborious manual ecological methods. In this study, we propose an automated camera trap-based approach to detect and identify animals using depth estimation. To detect and identify individual animals, we propose a novel method D-Mask R-CNN for the so-called instance segmentation which is a deep learning-based technique to detect and delineate each distinct object of interest appearing in an image or a video clip. An experimental evaluation shows the benefit of the additional depth estimation in terms of improved average precision scores of the animal detection compared to the standard approach that relies just on the image information. This novel approach was also evaluated in terms of a proof-of-concept in a zoo scenario using an RGB-D camera trap.

==> todo.txt <==
Story line (Volker):

- Ziele von AMMOD
- Mehrwert von Tiefe
- 1. exp. Low-Cost-Prototyp
-- funktioniert
-- niedr. Erkennungsrate
- Augmentierungvon RGB-D-Trainingsdaten
-- synt. Daten: Mehrwert wird gezeigt
-- RGB zu RGB-D durch monok. Tiefenschätzg: Mehrwert wird gezeigt
Ausblick
